CamLiFlow: Bidirectional Camera-LiDAR Fusion for Joint Optical Flow and Scene Flow Estimation

In this paper, we study the problem of jointly estimating the optical flow and scene flow from synchronized 2D and 3D data. Previous methods either employ a complex pipeline that splits the joint task into independent stages, or fuse 2D and 3D information in an "early-fusion" or "late-fusion" manner. Such one-size-fits-all approaches suffer from a dilemma of failing to fully utilize the characteristic of each modality or to maximize the inter-modality complementarity. To address the problem, we propose a novel end-to-end framework, called CamLiFlow. It consists of 2D and 3D branches with multiple bidirectional connections between them in specific layers. Different from previous work, we apply a point-based 3D branch to better extract the geometric features and design a symmetric learnable operator to fuse dense image features and sparse point features. Experiments show that CamLiFlow achieves better performance with fewer parameters. Our method ranks 1st on the KITTI Scene Flow benchmark, outperforming the previous art with 1/7 parameters. Code is available at https://github.com/MCG-NJU/CamLiFlow.

==> images/detach/val-epe2d-detach.csv <==
Wall time,Step,Value
1637752282.8009405,5,8.694902420043945
1637752311.7885225,10,7.0398736000061035
1637752340.9590106,15,6.028231143951416
1637752370.005581,20,5.5107269287109375
1637752399.0176015,25,6.441455841064453
1637752427.8854382,30,4.969545841217041
1637752456.9920924,35,4.617892265319824
1637752486.0382984,40,4.405855178833008
1637752515.1429942,45,4.215620040893555
1637752544.2189777,50,4.232265949249268
1637752573.1989052,55,3.922347068786621
1637752602.3985593,60,4.210681915283203
1637752631.2103696,65,3.9369120597839355
1637752659.9417825,70,3.9042394161224365
1637752689.2929075,75,3.5652732849121094
1637752718.7120304,80,3.891482353210449
1637752747.5149264,85,3.672029733657837
1637752776.3951228,90,3.769075393676758
1637752805.1716268,95,3.384185791015625
1637752834.3758545,100,3.3386213779449463
1637752863.6685658,105,3.403162956237793
1637752892.5405612,110,3.246790885925293
1637752921.7102373,115,3.382838249206543
1637752950.8255806,120,3.5167055130004883
1637752979.6219354,125,3.476095676422119
1637753008.5625055,130,3.213019609451294
1637753037.94437,135,3.217787981033325
1637753066.789948,140,3.1757099628448486
1637753096.096354,145,3.2316904067993164
1637753125.2556298,150,3.914074659347534
1637753154.1323757,155,3.1253068447113037
1637753183.5177736,160,3.012918472290039
1637753212.6704295,165,3.3781635761260986
1637753242.2340224,170,3.126795530319214
1637753271.1708157,175,3.036194324493408
1637753299.9264781,180,3.0325112342834473
1637753328.9665384,185,2.976907968521118
1637753358.4036365,190,2.9708974361419678
1637753387.5538538,195,2.9665846824645996
1637753416.7276518,200,2.9126522541046143
1637753446.0824466,205,2.9657115936279297
1637753474.8137565,210,2.9162979125976562
1637753503.6042643,215,2.981132745742798
1637753532.5868196,220,2.9996705055236816
1637753561.482087,225,2.935131549835205
1637753590.5090284,230,2.9859044551849365
1637753619.5625062,235,2.8117809295654297
1637753648.7664316,240,2.9433794021606445
1637753677.6305866,245,3.0179128646850586
1637753706.5907643,250,2.887383460998535
1637753735.5728161,255,2.9449052810668945
1637753764.300136,260,3.3215997219085693
1637753793.125033,265,2.8663017749786377
1637753821.9678252,270,2.7662994861602783
1637753851.2211611,275,2.990622043609619
1637753879.98343,280,2.8436784744262695
1637753908.8921452,285,2.8484458923339844
1637753937.7256267,290,2.802899122238159
1637753966.6249878,295,2.8610353469848633
1637753995.4617186,300,2.922820806503296
1637754024.3002195,305,2.786634922027588
1637754053.2010288,310,2.7926108837127686
1637754082.1925545,315,3.5179052352905273
1637754111.0242722,320,2.754328727722168
1637754140.199216,325,2.7285711765289307
1637754169.4357135,330,2.784663200378418
1637754198.2722578,335,2.782802104949951
1637754227.2078972,340,2.7908153533935547
1637754256.089623,345,2.746520519256592
1637754284.8499928,350,3.0441651344299316
1637754313.6161146,355,2.813507080078125
1637754342.4047992,360,2.7223920822143555
1637754371.5543566,365,2.7478160858154297
1637754400.2489386,370,2.984886407852173
1637754429.058278,375,2.8649446964263916
1637754457.8076658,380,2.9310929775238037
1637754486.5949361,385,2.7947804927825928
1637754515.3831866,390,2.8412692546844482
1637754544.1110275,395,2.708073616027832
1637754573.3623786,400,2.8712611198425293
1637754602.1452258,405,2.549065113067627
1637754631.5142832,410,2.4910106658935547
1637754660.7960327,415,2.4742650985717773
1637754690.0819924,420,2.474222183227539
1637754719.3349588,425,2.530961751937866
1637754748.1475317,430,2.4491403102874756
1637754777.2869067,435,2.518873691558838
1637754806.3020067,440,2.5262930393218994
1637754835.1662302,445,2.5238869190216064
1637754863.9387653,450,2.495332956314087
1637754892.9495847,455,2.562422275543213
1637754921.9939277,460,2.476855754852295
1637754950.887912,465,2.494818925857544
1637754979.6199324,470,2.4344470500946045
1637755008.8275485,475,2.4561378955841064
1637755037.598661,480,2.4791204929351807
1637755066.4663055,485,2.4791364669799805
1637755095.3063293,490,2.461517572402954
1637755124.2585802,495,2.4579527378082275
1637755153.1210303,500,2.448168992996216
1637755181.951099,505,2.378596067428589
1637755211.1783946,510,2.357039451599121
1637755240.5613067,515,2.3778436183929443
1637755269.5311089,520,2.3668901920318604
1637755298.392312,525,2.359118938446045
1637755327.2807007,530,2.400893211364746
1637755356.0601497,535,2.36788272857666
1637755384.865639,540,2.3899118900299072
1637755413.7187302,545,2.353492498397827
1637755443.0155942,550,2.375190258026123
1637755471.8842607,555,2.368529796600342
1637755500.74051,560,2.344162940979004
1637755529.9471211,565,2.360142707824707
1637755558.8230934,570,2.363863468170166
1637755587.6997328,575,2.334606885910034
1637755616.9081323,580,2.323913812637329
1637755646.1772683,585,2.346404790878296
1637755674.9631314,590,2.318979263305664
1637755704.5158582,595,2.358107805252075
1637755733.2468467,600,2.3462648391723633


==> images/detach/val-epe2d-wo-detach.csv <==
Wall time,Step,Value
1637059229.691154,1,16.48323631286621
1637059775.4954498,2,13.297952651977539
1637060321.8805647,3,10.885811805725098
1637060869.0150747,4,10.163302421569824
1637061415.9700985,5,9.084578514099121
1637061963.8472486,6,8.190788269042969
1637062509.6308706,7,8.590926170349121
1637063055.404231,8,7.659173488616943
1637063602.7871754,9,8.08482837677002
1637064148.6865423,10,7.33602237701416
1637064694.7833464,11,6.812774181365967
1637065242.3447368,12,7.153309345245361
1637065788.875891,13,6.53209924697876
1637066336.5316446,14,6.664089679718018
1637066882.8740816,15,6.6708855628967285
1637067429.243413,16,5.75922155380249
1637067975.9780257,17,6.069244861602783
1637068522.0290766,18,6.038368225097656
1637069068.411377,19,5.545539855957031
1637069615.533141,20,6.4453630447387695
1637070162.3877323,21,5.631858825683594
1637070709.047821,22,5.185001373291016
1637071256.6752617,23,5.637109279632568
1637071802.1695135,24,5.0803751945495605
1637072349.7469335,25,5.1547746658325195
1637072894.0693593,26,5.332881927490234
1637073440.9015033,27,5.127865314483643
1637073986.820314,28,5.481512546539307
1637074532.5432968,29,4.996313571929932
1637075079.3760326,30,5.172970771789551
1637075625.055956,31,5.0580620765686035
1637076171.1433957,32,4.721022605895996
1637076717.189408,33,4.907945156097412
1637077262.8831217,34,4.850740909576416
1637077808.607923,35,5.855425834655762
1637078354.4920614,36,4.802809715270996
1637078899.4563901,37,5.484362602233887
1637079444.8853488,38,4.622666358947754
1637079990.6306188,39,4.76517391204834
1637080536.137084,40,4.603507041931152
1637081083.5602798,41,5.109267234802246
1637081629.0004463,42,5.670925140380859
1637082175.1969168,43,4.652387619018555
1637082720.1846986,44,4.713165760040283
1637083266.3452127,45,5.150078296661377
1637083812.46445,46,4.378419399261475
1637084359.237827,47,4.566471099853516
1637084905.3518498,48,4.685704231262207
1637085451.8231757,49,4.218623638153076
1637085998.6013765,50,4.151692867279053
1637086543.8177104,51,4.736814975738525
1637087089.2619953,52,4.423791885375977
1637087635.747826,53,4.699248790740967
1637088181.428572,54,4.164886474609375
1637088727.2130778,55,4.110293865203857
1637089273.855241,56,4.136009693145752
1637089820.4697778,57,4.151407718658447
1637090365.46997,58,4.041049957275391
1637090912.1623678,59,3.998260259628296
1637091458.9112694,60,4.62931489944458
1637092004.8215227,61,4.536221027374268
1637092550.3234127,62,4.123154640197754
1637093095.2996657,63,4.083172798156738
1637093641.7120743,64,4.305376052856445
1637094187.697429,65,3.7994353771209717
1637094734.101674,66,4.249667167663574
1637095456.7513688,67,4.339250087738037
1637095976.0454857,68,4.450667858123779
1637096495.356276,69,4.526400566101074
1637097015.229756,70,4.080730438232422
1637097534.5541127,71,5.327292442321777
1637098054.060699,72,3.89924693107605
1637098573.5796657,73,4.023419380187988
1637099093.5404701,74,4.018077373504639
1637099613.2820256,75,4.076454162597656
1637100132.8987663,76,3.9580445289611816
1637100653.0044613,77,4.013729572296143
1637101172.9904747,78,3.9716556072235107
1637101692.3678226,79,4.056571006774902
1637102212.2498322,80,3.9168033599853516
1637102732.2107198,81,3.925478219985962
1637103251.6592002,82,3.7402994632720947
1637103772.4419792,83,3.8130505084991455
1637104292.2036624,84,3.9211864471435547
1637104812.0548835,85,3.8406782150268555
1637105331.7799017,86,3.8872787952423096
1637105851.4875064,87,3.6473217010498047
1637106372.2765117,88,3.885089159011841
1637106892.4490116,89,4.5422682762146
1637107412.1085052,90,3.941436290740967
1637107931.8499737,91,3.9691381454467773
1637108452.1617603,92,3.9382007122039795
1637108972.235269,93,3.7902116775512695
1637109492.225594,94,3.6592183113098145
1637110011.9898698,95,4.986536979675293
1637110531.5463064,96,4.0133562088012695
1637111051.4353292,97,3.6814327239990234
1637111571.1166124,98,3.7195160388946533
1637112090.6933172,99,3.694516897201538
1637112610.575361,100,3.7532241344451904
1637113130.0696375,101,3.666539192199707
1637113649.447786,102,3.867558479309082
1637114168.9980226,103,3.711998701095581
1637114688.440118,104,4.075427532196045
1637115208.3013813,105,3.891179323196411
1637115727.7138145,106,3.5954861640930176
1637116247.9471836,107,3.721374273300171
1637116767.7442188,108,3.845170736312866
1637117287.5689182,109,3.5753872394561768
1637117809.3151083,110,3.5567779541015625
1637118329.418671,111,4.077444553375244
1637118849.3330925,112,3.940480947494507
1637119368.866648,113,3.4550278186798096
1637119889.4948127,114,3.569838285446167
1637120408.7227297,115,4.144625186920166
1637120928.1304574,116,3.679966688156128
1637121447.6524847,117,3.494041681289673
1637121967.141809,118,3.9770941734313965
1637122487.1860478,119,3.6673994064331055
1637123006.4382236,120,4.354999542236328
1637123526.3328,121,3.4677839279174805
1637124045.4190373,122,3.543475866317749
1637124565.105544,123,3.3991024494171143
1637125085.4008524,124,3.4745593070983887
1637125604.868905,125,3.797300338745117
1637126124.4803426,126,3.7025372982025146
1637126644.2721353,127,3.606797218322754
1637127164.3772976,128,3.6983563899993896
1637127683.8195229,129,3.5183777809143066
1637128203.4841208,130,3.52862811088562
1637128722.9540265,131,3.6022112369537354
1637129242.5657902,132,4.032807350158691
1637129762.3097723,133,3.3969366550445557
1637130282.8108048,134,3.495311975479126
1637130802.3771055,135,3.761030435562134
1637131322.4209218,136,3.578049898147583
1637131841.8596659,137,3.4634125232696533
1637132361.7115152,138,3.457043409347534
1637132881.4304812,139,3.508225679397583
1637133401.1002834,140,3.6303746700286865
1637133921.0292242,141,3.796689748764038
1637134440.7225263,142,3.391238212585449
1637134961.3217518,143,3.5483150482177734
1637135480.2645092,144,3.4185259342193604
1637136000.095641,145,3.362377643585205
1637136520.1504948,146,3.6646840572357178
1637137039.7533298,147,3.656132459640503
1637137558.8746862,148,3.6104328632354736
1637138078.3589237,149,3.3977651596069336
1637138597.8625817,150,3.260422706604004
1637139117.878203,151,3.3769161701202393
1637139637.6822076,152,3.62998628616333
1637140157.6179812,153,3.35880970954895
1637140677.0882092,154,3.7544894218444824
1637141198.4158046,155,3.5590317249298096
1637141719.6900887,156,3.31939697265625
1637142239.3897667,157,3.6048314571380615
1637142758.9739676,158,3.4316811561584473
1637143278.298042,159,3.5779154300689697
1637143798.0222976,160,3.5934975147247314
1637144317.916159,161,3.477095365524292
1637144837.8905418,162,3.2864997386932373
1637145358.3239198,163,3.2954304218292236
1637145879.2059627,164,3.3342125415802
1637146399.2229507,165,3.273298978805542
1637146918.6418028,166,3.4888198375701904
1637147438.0411272,167,3.377241611480713
1637147957.72449,168,3.2453927993774414
1637148478.1955047,169,3.2957661151885986
1637148997.8580348,170,3.296816110610962
1637149517.6373498,171,3.360872983932495
1637150037.5227282,172,3.2418336868286133
1637150557.9801996,173,3.436661720275879
1637151077.6441424,174,4.074070453643799
1637151597.3864539,175,3.3723978996276855
1637152117.2117271,176,3.2643914222717285
1637152637.0683613,177,3.1371946334838867
1637153157.0822756,178,3.252809524536133
1637153676.479771,179,3.1977994441986084
1637154207.2172859,180,3.0839810371398926
1637154728.3032613,181,3.475338935852051
1637155248.3146622,182,3.504870653152466
1637155768.1375225,183,3.5969533920288086
1637156288.0998826,184,3.278268814086914
1637156807.9001598,185,3.2719061374664307
1637157328.2933452,186,3.18588924407959
1637157847.474324,187,3.3126041889190674
1637158367.724171,188,3.42102313041687
1637158887.9114323,189,3.365530014038086
1637159407.9601808,190,3.2402374744415283
1637159927.5403466,191,3.490015983581543
1637160448.1816804,192,3.302293539047241
1637160968.043554,193,3.2067201137542725
1637161487.6199803,194,3.2723240852355957
1637162007.2039285,195,3.169196605682373
1637162526.5737236,196,3.3786745071411133
1637163046.5131977,197,3.6334805488586426
1637163566.2504451,198,3.2615883350372314
1637164086.2886474,199,3.1626803874969482
1637164605.6684039,200,10.69745922088623
1637165125.281669,201,3.186439037322998
1637165644.6157687,202,3.1725401878356934
1637166164.49271,203,3.0790669918060303
1637166684.769646,204,3.2413859367370605
1637167204.5927212,205,3.2865185737609863
1637167724.2669754,206,3.2734923362731934
1637168243.3854952,207,3.311129570007324
1637168763.5532935,208,3.2845396995544434
1637169283.5346467,209,3.2711946964263916
1637169803.4503667,210,3.3657515048980713
1637170322.8581827,211,3.0654547214508057
1637170842.9464586,212,3.142514705657959
1637171362.0593512,213,3.3210835456848145
1637171881.7144806,214,3.019357204437256
1637172401.8665743,215,3.2044591903686523
1637172921.5319977,216,3.356626510620117
1637173441.0053425,217,3.3076412677764893
1637173960.6602824,218,3.1464221477508545
1637174480.4079978,219,3.0962612628936768
1637175000.0781472,220,3.485755681991577
1637175519.9873822,221,3.1139979362487793
1637176039.47962,222,3.642104148864746
1637176559.0514572,223,4.301019191741943
1637177078.9295967,224,3.7719573974609375
1637177598.0059211,225,3.1349310874938965
1637178117.8755865,226,3.1743500232696533
1637178637.2627952,227,3.1145572662353516
1637179156.826252,228,3.077636957168579
1637179676.3503556,229,3.156209707260132
1637180196.3948393,230,3.21950101852417
1637180716.0016937,231,3.4397926330566406
1637181235.3521762,232,3.0666897296905518
1637181754.6904476,233,3.1433582305908203
1637182274.3441393,234,3.017613649368286
1637182794.5964394,235,3.155073404312134
1637183313.7792647,236,3.2354016304016113
1637183833.7171085,237,3.1733791828155518
1637184353.3626904,238,3.09602427482605
1637184873.454655,239,3.2756080627441406
1637185393.3185065,240,3.097264528274536
1637185912.7267418,241,3.1802821159362793
1637186432.8185909,242,3.0699636936187744
1637186952.559173,243,3.0694422721862793
1637187472.230364,244,3.110400915145874
1637187992.349639,245,3.3238096237182617
1637188511.9497032,246,3.0383546352386475
1637189031.386814,247,3.0461583137512207
1637189550.9723155,248,3.1641345024108887
1637190070.9389799,249,3.350425958633423
1637190590.5723832,250,3.1746106147766113
1637191110.3045642,251,3.151968002319336
1637191629.999549,252,3.109476327896118
1637192149.820964,253,3.1122238636016846
1637192669.6275065,254,3.238649845123291
1637193189.7437663,255,3.092409133911133
1637193709.221111,256,3.1067311763763428
1637194229.1475708,257,3.1294031143188477
1637194748.8568301,258,3.1330697536468506
1637195268.0220268,259,3.0869619846343994
1637195787.2170143,260,3.6341171264648438
1637196306.7807012,261,3.138995409011841
1637196826.0255957,262,3.244230270385742
1637197345.6739643,263,2.9996225833892822
1637197865.8589487,264,3.0549936294555664
1637198385.567345,265,3.0441081523895264
1637198904.8085592,266,3.1133642196655273
1637199424.4067044,267,3.06069278717041
1637199943.6833746,268,3.853994607925415
1637200463.1073506,269,3.5015759468078613
1637200983.1739452,270,3.0516245365142822
1637201502.421315,271,3.019451856613159
1637202022.416569,272,3.1653428077697754
1637202541.6900082,273,3.0495686531066895
1637203061.769298,274,3.010993480682373
1637203581.4465556,275,3.023730993270874
1637204100.8824553,276,3.1024272441864014
1637204620.4891155,277,3.0176517963409424
1637205139.743267,278,2.9498867988586426
1637205659.8977954,279,2.9518678188323975
1637206180.1443803,280,3.122183322906494
1637206699.9369516,281,3.209531307220459
1637207219.915766,282,3.0369386672973633
1637207739.9148445,283,3.092247247695923
1637208259.3908253,284,3.220810890197754
1637208779.6322746,285,2.9572319984436035
1637209299.2634175,286,3.0941436290740967
1637209818.9384449,287,3.434274435043335
1637210338.8548007,288,3.0428671836853027
1637210858.730749,289,3.2085273265838623
1637211378.1115422,290,3.008349895477295
1637211897.8165162,291,2.982301950454712
1637212417.9982808,292,3.1044063568115234
1637212937.6627994,293,3.010835886001587
1637213457.5167534,294,3.1444787979125977
1637215852.9555774,295,3.21610164642334
1637216396.9615698,296,3.1231801509857178
1637216941.5156052,297,3.0027811527252197
1637217485.3955731,298,2.996945381164551
1637218029.8632336,299,3.0811991691589355
1637218574.0996015,300,3.0371954441070557
1637219118.904535,301,3.129314661026001
1637219662.467521,302,2.9805352687835693
1637220208.0773818,303,2.8999221324920654
1637220752.9486477,304,4.3637590408325195
1637221297.2109716,305,2.8772525787353516
1637221841.647601,306,3.2637884616851807
1637222387.7260528,307,2.944992780685425
1637222933.3225691,308,3.0301272869110107
1637223477.6441717,309,2.8770768642425537
1637224023.615406,310,2.952674150466919
1637224570.12863,311,2.9120867252349854
1637225115.9141874,312,2.980799674987793
1637225660.9949849,313,2.96625018119812
1637226206.200337,314,2.969660997390747
1637226750.0068336,315,2.9674007892608643
1637227295.2361915,316,3.081979990005493
1637227839.7222614,317,2.971524953842163
1637228384.8675916,318,4.098565578460693
1637228931.034611,319,2.8993563652038574
1637229475.8180585,320,2.9963502883911133
1637230020.9815784,321,2.9723856449127197
1637230565.5077965,322,2.9057488441467285
1637231110.296502,323,3.067943811416626
1637231655.9288168,324,3.088066577911377
1637232200.0346637,325,2.764510154724121
1637232745.270561,326,2.888080596923828
1637233290.22466,327,2.897552967071533
1637233834.5525901,328,3.401540517807007
1637234379.3843427,329,3.391810178756714
1637234924.04421,330,3.1030802726745605
1637235468.3038886,331,2.7587573528289795
1637236013.9376743,332,2.83309006690979
1637236559.3490536,333,3.1491241455078125
1637237104.2828443,334,2.9303605556488037
1637237648.260882,335,3.023881196975708
1637238194.341812,336,2.9776175022125244
1637238739.1730034,337,2.9747605323791504
1637239283.7530122,338,3.0158164501190186
1637239827.7512953,339,2.8618552684783936
1637240372.821037,340,2.939530372619629
1637240916.63651,341,2.9093003273010254
1637241462.4862733,342,3.2107224464416504
1637242007.280666,343,2.924009084701538
1637242552.386,344,2.8453071117401123
1637243097.0431135,345,3.0790820121765137
1637243641.0568285,346,2.9141852855682373
1637244184.826211,347,2.9467692375183105
1637244729.7482903,348,2.9681406021118164
1637245274.4289153,349,2.8413636684417725
1637245817.9736726,350,3.179410696029663
1637246363.3689485,351,2.784503936767578
1637246908.561061,352,3.7676713466644287
1637247453.2909157,353,2.903202772140503
1637247997.9896493,354,3.03450608253479
1637248541.3951929,355,2.8963241577148438
1637249087.619923,356,3.513211965560913
1637249632.8376796,357,2.904035806655884
1637250177.5084562,358,2.837627410888672
1637250725.710845,359,2.7688968181610107
1637251271.7557228,360,2.888715982437134
1637251818.5679834,361,2.8415727615356445
1637252365.7483783,362,3.156440496444702
1637252911.7980733,363,2.9235951900482178
1637253458.306905,364,2.9341700077056885
1637254006.3701954,365,2.976736307144165
1637254552.9512527,366,2.786787748336792
1637255099.0578394,367,2.9179649353027344
1637255645.354603,368,2.8258440494537354
1637256192.8824594,369,2.7818357944488525
1637256741.6684043,370,2.901498317718506
1637257285.8691556,371,2.8964643478393555
1637257829.9933317,372,2.821911096572876
1637258374.6972332,373,2.858258008956909
1637258920.9955122,374,2.7709760665893555
1637259465.113926,375,2.86236834526062
1637260009.4245398,376,3.191310167312622
1637260553.2600698,377,2.8281683921813965
1637261098.19656,378,2.8518829345703125
1637261642.5148716,379,2.833528995513916
1637262186.468418,380,2.7963311672210693
1637262731.6371112,381,3.013535976409912
1637263276.1044984,382,2.7852628231048584
1637263820.277112,383,2.8283450603485107
1637264365.2689486,384,2.772104501724243
1637264909.6906002,385,3.0483145713806152
1637265454.7024393,386,2.929607629776001
1637266000.334131,387,3.0991673469543457
1637266545.444772,388,2.8207433223724365
1637267090.6218326,389,3.1321988105773926
1637267635.5190632,390,2.7178213596343994
1637268180.0127413,391,2.7192418575286865
1637268724.933721,392,2.875861406326294
1637269268.9737399,393,2.7729477882385254
1637269814.0782402,394,2.8431177139282227
1637270359.1021495,395,2.887016773223877
1637270904.5476167,396,2.97261643409729
1637271448.7998874,397,2.986022472381592
1637271993.9146926,398,3.040573835372925
1637272538.9529753,399,2.7720563411712646
1637273088.4027374,400,2.7607901096343994
1637273633.3059955,401,2.6069891452789307
1637274178.502137,402,2.556842803955078
1637274724.2342944,403,2.5664565563201904
1637275268.9318426,404,2.5643999576568604
1637275813.4239805,405,2.6109676361083984
1637276362.871996,406,2.635704278945923
1637276906.8842514,407,2.575817108154297
1637277452.0008128,408,2.6534388065338135
1637277997.8188925,409,2.781001329421997
1637278541.3980339,410,2.582803726196289
1637279085.1775076,411,2.544377565383911
1637279632.7672827,412,2.5370872020721436
1637280178.0773573,413,2.5381484031677246
1637280723.135416,414,2.581066370010376
1637281267.6435506,415,2.565154552459717
1637281812.207916,416,2.511519193649292
1637282358.4550307,417,2.583512544631958
1637282904.4011736,418,2.5559816360473633
1637283448.9368625,419,2.556345224380493
1637283995.1429186,420,2.635268211364746
1637284539.7198436,421,2.536126136779785
1637285085.4726694,422,2.5317139625549316
1637285629.4989457,423,2.5272867679595947
1637286173.52891,424,2.534428596496582
1637286719.342637,425,2.538255214691162
1637287263.574435,426,2.598649024963379
1637287808.8721297,427,2.515871286392212
1637288354.0927775,428,2.5564253330230713
1637288900.386982,429,2.536273717880249
1637289445.149289,430,2.527773380279541
1637289992.0791678,431,2.583765983581543
1637290537.2871258,432,2.563054084777832
1637291086.5736923,433,2.5412909984588623
1637291634.3391936,434,2.5277655124664307
1637292180.950984,435,2.4957306385040283
1637292731.5603573,436,2.5208957195281982
1637293278.9660008,437,2.505098342895508
1637293828.1901782,438,2.478689670562744
1637294376.2332969,439,2.4674198627471924
1637294921.3614345,440,2.468796730041504
1637295466.5779903,441,2.499547004699707
1637296011.53204,442,2.4466817378997803
1637296556.1662867,443,2.5761256217956543
1637297100.9530768,444,2.462247371673584
1637297643.9541993,445,2.575713634490967
1637298189.7487793,446,2.528823137283325
1637298734.3935192,447,2.532155990600586
1637299278.5465822,448,2.904855966567993
1637299823.8699586,449,2.5142433643341064
1637300367.684912,450,2.4495036602020264
1637300912.7440715,451,2.5291221141815186
1637301457.4758928,452,2.470109462738037
1637302004.4074366,453,2.490243673324585
1637302552.35863,454,2.7335026264190674
1637303096.281293,455,2.4921717643737793
1637303639.9899201,456,2.533958673477173
1637304183.6440434,457,2.7278947830200195
1637304728.532335,458,2.472398042678833
1637305272.5001824,459,2.445559024810791
1637305819.6258035,460,2.4939815998077393
1637306364.586051,461,2.5249135494232178
1637306909.609729,462,2.4827868938446045
1637307454.8921404,463,2.4967329502105713
1637307998.881762,464,2.542496681213379
1637308543.9822478,465,2.4382717609405518
1637309090.1412048,466,2.5059845447540283
1637309634.2165751,467,2.535576581954956
1637310178.7153895,468,2.4565818309783936
1637310722.7058506,469,2.44917631149292
1637311268.0118678,470,2.4648494720458984
1637311811.904437,471,2.5416693687438965
1637312355.952985,472,2.4348175525665283
1637312903.006808,473,2.4959616661071777
1637313448.360203,474,2.4825918674468994
1637313993.4787157,475,2.4447543621063232
1637314537.7277973,476,2.5057177543640137
1637315082.4751048,477,2.4898858070373535
1637315627.6328106,478,2.500739097595215
1637316172.7313669,479,2.441464424133301
1637316716.183654,480,2.4375016689300537
1637317261.1576438,481,2.4401843547821045
1637317806.357908,482,2.4969139099121094
1637318350.7902489,483,2.523099422454834
1637318894.7682402,484,2.4569292068481445
1637319439.6537218,485,2.4682188034057617
1637319984.1251285,486,2.5478272438049316
1637320529.0140812,487,2.4721882343292236
1637321073.0888593,488,2.44901704788208
1637321617.8294542,489,2.4615025520324707
1637322162.767795,490,2.482215166091919
1637322707.2579448,491,3.393017053604126
1637323252.5396848,492,2.538214683532715
1637323796.7625353,493,2.468531847000122
1637324341.3264883,494,2.4820220470428467
1637324886.2498624,495,2.48986554145813
1637325431.3394625,496,2.477123737335205
1637325977.2666101,497,2.430091381072998
1637326522.55151,498,2.510601043701172
1637327067.4041202,499,2.5495405197143555
1637327612.4406686,500,2.4397006034851074
1637328157.0521815,501,2.385324239730835
1637328702.9345205,502,2.3849024772644043
1637329250.2265584,503,2.3747286796569824
1637329797.0851045,504,2.4046859741210938
1637330341.173899,505,2.4158077239990234
1637330886.952875,506,2.390414237976074
1637331431.4640064,507,2.3945324420928955
1637331976.381588,508,2.3621325492858887
1637332521.5963721,509,2.3947691917419434
1637333070.5924,510,2.4562644958496094
1637333616.308015,511,2.3972558975219727
1637334164.203736,512,2.40751576423645
1637334711.464572,513,2.4079477787017822
1637335258.777114,514,2.382033348083496
1637335812.0643213,515,2.3510665893554688
1637336360.9994507,516,2.3776609897613525
1637336908.1604788,517,2.357241153717041
1637337460.8655427,518,2.3704471588134766
1637338014.053955,519,2.3603248596191406
1637338565.6528127,520,2.3833649158477783
1637339112.4466395,521,2.3310492038726807
1637339657.1706777,522,2.3858470916748047
1637340201.4820557,523,2.3642189502716064
1637340747.289742,524,2.3942770957946777
1637341292.7960553,525,2.3268260955810547
1637341838.6870387,526,2.380587100982666
1637342384.9175723,527,2.326205253601074
1637342930.6988795,528,2.3597896099090576
1637343475.9665382,529,2.346158742904663
1637344021.0497959,530,2.359618663787842
1637344568.2445116,531,2.357480049133301
1637345112.6470337,532,2.433361053466797
1637345657.8478627,533,2.34309720993042
1637346203.3514228,534,2.3671181201934814
1637346749.353356,535,2.347215175628662
1637347293.7008872,536,2.3398282527923584
1637347839.5349047,537,2.338050127029419
1637348383.1751223,538,2.338296413421631
1637348928.4994342,539,2.325378179550171
1637349474.7109175,540,2.3653810024261475
1637350019.0495732,541,2.3320116996765137
1637350563.4813159,542,2.31065034866333
1637351108.67543,543,2.3285865783691406
1637351654.5015435,544,2.3290274143218994
1637352198.6391122,545,2.345567464828491
1637352743.5261986,546,2.3478949069976807
1637353288.5385551,547,2.3654701709747314
1637353833.9826257,548,2.3379478454589844
1637354378.7685351,549,2.337618112564087
1637354922.85341,550,2.323867082595825
1637355467.3850589,551,2.3302574157714844
1637356011.3488512,552,2.347848892211914
1637356556.240218,553,2.3472354412078857
1637357101.7251942,554,2.3565638065338135
1637357646.403247,555,2.364521026611328
1637358190.5156589,556,2.3516290187835693
1637358735.4394057,557,2.360877752304077
1637359280.0305543,558,2.3501906394958496
1637359825.326447,559,2.328625202178955
1637360369.6553864,560,2.3456778526306152
1637360914.820526,561,2.320242166519165
1637361459.6084392,562,2.3428890705108643
1637362005.2492347,563,2.3182625770568848
1637362550.1876614,564,2.325681447982788
1637363094.6011782,565,2.3421924114227295
1637363639.6611671,566,2.3579821586608887
1637364184.6378322,567,2.3423635959625244
1637364729.36148,568,2.3724172115325928
1637365273.7375007,569,2.346257209777832
1637365818.6226602,570,2.333759069442749
1637366362.7038329,571,2.3478333950042725
1637366908.0074177,572,2.3168423175811768
1637367452.8391392,573,2.3679938316345215
1637367997.3158307,574,2.336662769317627
1637368541.498741,575,2.3320472240448
1637369085.486724,576,2.3255269527435303
1637369631.3154697,577,2.366053342819214
1637370175.3996966,578,2.3416848182678223
1637370719.8338752,579,2.2978696823120117
1637371264.904732,580,2.3359153270721436
1637371809.5585375,581,2.318227529525757
1637372354.9114432,582,2.347353219985962
1637372906.0284526,583,2.2973361015319824
1637373458.9344308,584,2.3208906650543213
1637374007.217766,585,2.338454484939575
1637374560.730209,586,2.3170011043548584
1637375108.6655886,587,2.337526321411133
1637375655.0631864,588,2.329396963119507
1637376206.7793026,589,2.320657253265381
1637376754.6637475,590,2.289724111557007
1637377303.0117126,591,2.310822010040283
1637377855.3762884,592,2.3089261054992676
1637378401.047304,593,2.352041244506836
1637378947.0490243,594,2.3317739963531494
1637379493.9791548,595,2.3457694053649902
1637380038.9583242,596,2.327030658721924
1637380584.0041623,597,2.3193225860595703
1637381129.6561558,598,2.3110597133636475
1637381674.2340567,599,2.3131725788116455
1637382220.1635637,600,2.3200995922088623


==> images/detach/val-epe3d-detach.csv <==
Wall time,Step,Value
1637752282.8011332,5,0.20366954803466797
1637752311.7887418,10,0.1659114956855774
1637752340.9592433,15,0.1481509655714035
1637752370.0058038,20,0.13454893231391907
1637752399.0180318,25,0.14088132977485657
1637752427.885646,30,0.12058946490287781
1637752456.9925563,35,0.11481422930955887
1637752486.0384822,40,0.10857021063566208
1637752515.143201,45,0.10549359768629074
1637752544.2191927,50,0.10227189213037491
1637752573.1990952,55,0.09703927487134933
1637752602.398767,60,0.0990367978811264
1637752631.210602,65,0.09529417008161545
1637752659.9419763,70,0.09592346847057343
1637752689.293127,75,0.08955326676368713
1637752718.7122326,80,0.09063977003097534
1637752747.515129,85,0.08862344175577164
1637752776.3953183,90,0.09031818807125092
1637752805.1718395,95,0.08391294628381729
1637752834.3760297,100,0.08199477195739746
1637752863.6687796,105,0.08295655250549316
1637752892.540757,110,0.0814988985657692
1637752921.7104378,115,0.08167984336614609
1637752950.8257942,120,0.08288522064685822
1637752979.6221585,125,0.08349169790744781
1637753008.563069,130,0.07846074551343918
1637753037.9445999,135,0.07869241386651993
1637753066.7901645,140,0.07830746471881866
1637753096.0965552,145,0.07741852104663849
1637753125.2558606,150,0.0858519896864891
1637753154.132553,155,0.07740169018507004
1637753183.5179965,160,0.07479476928710938
1637753212.6706254,165,0.07934141904115677
1637753242.2342262,170,0.07635638862848282
1637753271.1710398,175,0.07408816367387772
1637753299.926687,180,0.07459112256765366
1637753328.9667351,185,0.07352827489376068
1637753358.403833,190,0.07279452681541443
1637753387.5540457,195,0.07266394048929214
1637753416.7278621,200,0.07249198108911514
1637753446.0829782,205,0.0727035254240036
1637753474.8139665,210,0.07176921516656876
1637753503.604481,215,0.07198403030633926
1637753532.5870214,220,0.07249362766742706
1637753561.4823258,225,0.07204588502645493
1637753590.509238,230,0.07238411903381348
1637753619.5627074,235,0.07054433226585388
1637753648.7666438,240,0.07130862772464752
1637753677.630804,245,0.07180322706699371
1637753706.5909753,250,0.07025755196809769
1637753735.5730155,255,0.07121136039495468
1637753764.3003452,260,0.07571496814489365
1637753793.125229,265,0.06977668404579163
1637753821.968021,270,0.06846566498279572
1637753851.2213545,275,0.07145208865404129
1637753879.9836268,280,0.06880208849906921
1637753908.8923447,285,0.0704776793718338
1637753937.7258496,290,0.06878210604190826
1637753966.625193,295,0.0695803090929985
1637753995.4619217,300,0.07059216499328613
1637754024.300426,305,0.0680190697312355
1637754053.2012448,310,0.0688520297408104
1637754082.1927674,315,0.07533776760101318
1637754111.0244644,320,0.06852132827043533
1637754140.1994634,325,0.06825743615627289
1637754169.435919,330,0.0683453232049942
1637754198.272771,335,0.0687963217496872
1637754227.2081132,340,0.06743339449167252
1637754256.08981,345,0.06687280535697937
1637754284.8502142,350,0.07040686160326004
1637754313.6163228,355,0.0682268813252449
1637754342.4050267,360,0.06778448075056076
1637754371.55456,365,0.06750594824552536
1637754400.249412,370,0.0704481452703476
1637754429.058474,375,0.06798511743545532
1637754457.8078718,380,0.0710023045539856
1637754486.5951445,385,0.06686566770076752
1637754515.383407,390,0.06821254640817642
1637754544.1112332,395,0.06655862182378769
1637754573.3625898,400,0.06984136998653412
1637754602.1454287,405,0.06401173025369644
1637754631.5144763,410,0.06351089477539062
1637754660.796245,415,0.06391005218029022
1637754690.082182,420,0.0633167251944542
1637754719.335166,425,0.06350753456354141
1637754748.1477427,430,0.06279129534959793
1637754777.2871168,435,0.06326952576637268
1637754806.3022323,440,0.06397224962711334
1637754835.166425,445,0.06343863159418106
1637754863.9389584,450,0.06314553320407867
1637754892.9497943,455,0.0637979581952095
1637754921.9941256,460,0.06287895888090134
1637754950.8881166,465,0.06335759907960892
1637754979.6201284,470,0.06261143833398819
1637755008.8277576,475,0.06237734481692314
1637755037.598857,480,0.0634155422449112
1637755066.4665036,485,0.06236003339290619
1637755095.3065317,490,0.06274064630270004
1637755124.2588124,495,0.06332937628030777
1637755153.1212523,500,0.06264041364192963
1637755181.9512994,505,0.061605460941791534
1637755211.178587,510,0.06116437166929245
1637755240.561506,515,0.06103028729557991
1637755269.5312917,520,0.06118307635188103
1637755298.3925261,525,0.0611882209777832
1637755327.2809076,530,0.06164250522851944
1637755356.060363,535,0.061307571828365326
1637755384.8658433,540,0.061505209654569626
1637755413.718938,545,0.060616567730903625
1637755443.0158095,550,0.061502981930971146
1637755471.884729,555,0.06135663762688637
1637755500.7407315,560,0.0612993948161602
1637755529.9473479,565,0.0618419274687767
1637755558.8232865,570,0.061417266726493835
1637755587.6999376,575,0.06086893752217293
1637755616.908326,580,0.061037831008434296
1637755646.1774938,585,0.0615449994802475
1637755674.9633517,590,0.06070271506905556
1637755704.5160656,595,0.061684783548116684
1637755733.247696,600,0.061210911720991135


==> images/detach/val-epe3d-wo-detach.csv <==
Wall time,Step,Value
1637059229.6913903,1,0.42803120613098145
1637059775.4956656,2,0.3835808336734772
1637060321.880761,3,0.32178938388824463
1637060869.0152895,4,0.3043360114097595
1637061415.970302,5,0.27907827496528625
1637061963.8474517,6,0.2619777023792267
1637062509.6312878,7,0.26600825786590576
1637063055.404425,8,0.2539009749889374
1637063602.7873979,9,0.2517711818218231
1637064148.686739,10,0.24061712622642517
1637064694.7835546,11,0.22616375982761383
1637065242.3449512,12,0.23082688450813293
1637065788.876076,13,0.22052158415317535
1637066336.531862,14,0.22058705985546112
1637066882.874275,15,0.22957450151443481
1637067429.243614,16,0.208124577999115
1637067975.9785178,17,0.20248351991176605
1637068522.0292864,18,0.20675943791866302
1637069068.411575,19,0.19314640760421753
1637069615.5333397,20,0.2108629196882248
1637070162.3879206,21,0.19121776521205902
1637070709.048015,22,0.18605676293373108
1637071256.6754575,23,0.1940932422876358
1637071802.1698802,24,0.17666079103946686
1637072349.7471576,25,0.18210113048553467
1637072894.0695713,26,0.17628873884677887
1637073440.9016855,27,0.17791123688220978
1637073986.8205059,28,0.18807490170001984
1637074532.5438626,29,0.17728379368782043
1637075079.376447,30,0.18092067539691925
1637075625.056185,31,0.1826688051223755
1637076171.1441405,32,0.16063575446605682
1637076717.1896052,33,0.1692153662443161
1637077262.8833325,34,0.15983973443508148
1637077808.6081245,35,0.17150017619132996
1637078354.4927235,36,0.16490589082241058
1637078899.456597,37,0.17005889117717743
1637079444.8855543,38,0.15526266396045685
1637079990.6308327,39,0.15840528905391693
1637080536.1377187,40,0.15227529406547546
1637081083.5604813,41,0.16167180240154266
1637081629.0006592,42,0.17668022215366364
1637082175.1973233,43,0.15192537009716034
1637082720.1852632,44,0.15208666026592255
1637083266.3454206,45,0.16706378757953644
1637083812.464942,46,0.14830715954303741
1637084359.2380228,47,0.14568692445755005
1637084905.352058,48,0.15127155184745789
1637085451.8233707,49,0.14122915267944336
1637085998.6019766,50,0.13719548285007477
1637086543.817934,51,0.15779104828834534
1637087089.2625191,52,0.14228588342666626
1637087635.748033,53,0.1513560712337494
1637088181.4287724,54,0.13820026814937592
1637088727.2132819,55,0.13756495714187622
1637089273.855448,56,0.13876491785049438
1637089820.4699702,57,0.13714797794818878
1637090365.470613,58,0.13314984738826752
1637090912.1628888,59,0.13138771057128906
1637091458.9114757,60,0.1407569795846939
1637092004.82244,61,0.1478314995765686
1637092550.3239477,62,0.13814617693424225
1637093095.2998664,63,0.13421247899532318
1637093641.71227,64,0.14262233674526215
1637094187.6976266,65,0.12839604914188385
1637094734.10188,66,0.14122194051742554
1637095456.7515812,67,0.14105923473834991
1637095976.045685,68,0.13606472313404083
1637096495.356613,69,0.14245399832725525
1637097015.2300768,70,0.12966550886631012
1637097534.5543034,71,0.15723015367984772
1637098054.060899,72,0.12696240842342377
1637098573.5799649,73,0.1309763640165329
1637099093.5409484,74,0.13048213720321655
1637099613.2826624,75,0.12917084991931915
1637100132.898962,76,0.13152159750461578
1637100653.0046825,77,0.13374395668506622
1637101172.990705,78,0.1295095831155777
1637101692.3680303,79,0.13123063743114471
1637102212.2507384,80,0.126107856631279
1637102732.2109306,81,0.12533417344093323
1637103251.6593971,82,0.12423534691333771
1637103772.4426281,83,0.12313071638345718
1637104292.2038853,84,0.12592080235481262
1637104812.0550895,85,0.12392332404851913
1637105331.780413,86,0.1263788938522339
1637105851.48795,87,0.12084497511386871
1637106372.2768924,88,0.12320293486118317
1637106892.4492497,89,0.141689270734787
1637107412.1087022,90,0.12779459357261658
1637107931.8501842,91,0.13122068345546722
1637108452.1619787,92,0.12580446898937225
1637108972.2354844,93,0.12224225699901581
1637109492.2257993,94,0.11853907257318497
1637110011.9900777,95,0.14107224345207214
1637110531.546523,96,0.12812434136867523
1637111051.435527,97,0.12064648419618607
1637111571.1168098,98,0.12121196836233139
1637112090.6935089,99,0.11888156086206436
1637112610.57557,100,0.11884503811597824
1637113130.0709896,101,0.1189662367105484
1637113649.447999,102,0.12510278820991516
1637114168.9982128,103,0.12019816040992737
1637114688.4403381,104,0.12735490500926971
1637115208.3018298,105,0.12333736568689346
1637115727.7140884,106,0.1164199560880661
1637116247.9473772,107,0.1209569126367569
1637116767.744592,108,0.12274398654699326
1637117287.5691392,109,0.11530547589063644
1637117809.3153164,110,0.114935964345932
1637118329.4188669,111,0.12343041598796844
1637118849.333596,112,0.12119712680578232
1637119368.866858,113,0.11215576529502869
1637119889.4952996,114,0.11412805318832397
1637120408.7229395,115,0.13024412095546722
1637120928.1306584,116,0.116646908223629
1637121447.6526816,117,0.11428926140069962
1637121967.1420183,118,0.12856626510620117
1637122487.1862473,119,0.11822100728750229
1637123006.4384253,120,0.1285008192062378
1637123526.3330412,121,0.11267737299203873
1637124045.4192417,122,0.1143072247505188
1637124565.105749,123,0.11021077632904053
1637125085.4011,124,0.11229897290468216
1637125604.8691196,125,0.12192117422819138
1637126124.4805286,126,0.12094707787036896
1637126644.2726405,127,0.1153651773929596
1637127164.3775084,128,0.11582428216934204
1637127683.819753,129,0.11484518647193909
1637128203.4843123,130,0.11281304806470871
1637128722.9542303,131,0.11087139695882797
1637129242.5660162,132,0.12240626662969589
1637129762.310009,133,0.11012328416109085
1637130282.8109977,134,0.1098845973610878
1637130802.3773036,135,0.11858760565519333
1637131322.4224963,136,0.11317765712738037
1637131841.8598738,137,0.11175035685300827
1637132361.711721,138,0.11060340702533722
1637132881.430688,139,0.11127832531929016
1637133401.1004846,140,0.11481143534183502
1637133921.0296144,141,0.11704627424478531
1637134440.722736,142,0.10982461273670197
1637134961.3222702,143,0.11301252990961075
1637135480.265219,144,0.11303460597991943
1637136000.095855,145,0.10958226025104523
1637136520.1512365,146,0.11464735865592957
1637137039.7536328,147,0.11417913436889648
1637137558.8748972,148,0.11407280713319778
1637138078.3591313,149,0.11013283580541611
1637138597.8627954,150,0.10510820150375366
1637139117.8784003,151,0.10842548310756683
1637139637.6824236,152,0.10915416479110718
1637140157.618172,153,0.10731036216020584
1637140677.0884125,154,0.12039892375469208
1637141198.4160242,155,0.11022565513849258
1637141719.6902947,156,0.10767017304897308
1637142239.3899674,157,0.11172273010015488
1637142758.97417,158,0.10966388136148453
1637143278.2982342,159,0.11280696839094162
1637143798.022499,160,0.12065622955560684
1637144317.9163759,161,0.11136790364980698
1637144837.8907702,162,0.10504381358623505
1637145358.3241174,163,0.10554316639900208
1637145879.2066455,164,0.10547403991222382
1637146399.2231417,165,0.10477153211832047
1637146918.6420045,166,0.10974636673927307
1637147438.041337,167,0.10686229169368744
1637147957.724687,168,0.10445068776607513
1637148478.1957126,169,0.10452058911323547
1637148997.8582473,170,0.1045670285820961
1637149517.6375716,171,0.10719553381204605
1637150037.5229402,172,0.1039106696844101
1637150557.9804022,173,0.10971054434776306
1637151077.6452353,174,0.11842044442892075
1637151597.386683,175,0.10908885300159454
1637152117.2119353,176,0.10528690367937088
1637152637.068573,177,0.10249150544404984
1637153157.0824926,178,0.10523463040590286
1637153676.4802692,179,0.10257966816425323
1637154207.2175038,180,0.10216612368822098
1637154728.3034577,181,0.10715964436531067
1637155248.314859,182,0.11240585893392563
1637155768.1382601,183,0.11434327811002731
1637156288.1000793,184,0.10517385601997375
1637156807.9003599,185,0.1035274937748909
1637157328.2939515,186,0.10199994593858719
1637157847.4745355,187,0.10439155995845795
1637158367.7243643,188,0.10897877812385559
1637158887.911632,189,0.10712248831987381
1637159407.9603693,190,0.10393757373094559
1637159927.5405602,191,0.11254674196243286
1637160448.1818821,192,0.10652105510234833
1637160968.043762,193,0.1043795570731163
1637161487.6203804,194,0.10446029901504517
1637162007.2041264,195,0.10412640124559402
1637162526.5739517,196,0.10678451508283615
1637163046.5134065,197,0.11205901205539703
1637163566.250654,198,0.10631866753101349
1637164086.2888548,199,0.1010420098900795
1637164605.66862,200,36397.98828125
1637165125.2823057,201,0.10283512622117996
1637165644.6159685,202,0.10259498655796051
1637166164.4928977,203,0.10125671327114105
1637166684.7698324,204,0.10342641919851303
1637167204.5929465,205,0.10446915775537491
1637167724.2671816,206,0.10395396500825882
1637168243.3856962,207,0.10380960255861282
1637168763.5535064,208,0.10554361343383789
1637169283.5348415,209,0.10316164046525955
1637169803.4505615,210,0.10465671867132187
1637170322.8583748,211,0.09985475987195969
1637170842.946655,212,0.10158578306436539
1637171362.0595539,213,0.10576372593641281
1637171881.7146876,214,0.09839101880788803
1637172401.8667758,215,0.10467179119586945
1637172921.5321896,216,0.10532622039318085
1637173441.0057104,217,0.10303646326065063
1637173960.6604548,218,0.1005898118019104
1637174480.4086046,219,0.10139313340187073
1637175000.0785306,220,0.10753690451383591
1637175519.9875731,221,0.09893672168254852
1637176039.4798613,222,0.11084972321987152
1637176559.0516665,223,0.12640902400016785
1637177078.930281,224,0.10927026718854904
1637177598.0061238,225,0.09874365478754044
1637178117.8759654,226,0.10194455087184906
1637178637.262993,227,0.0997718796133995
1637179156.8264422,228,0.09908293932676315
1637179676.3505552,229,0.11204468458890915
1637180196.3950326,230,0.10396666079759598
1637180716.0018923,231,0.10614783316850662
1637181235.3523617,232,0.1003117486834526
1637181754.6906476,233,0.09942932426929474
1637182274.3443484,234,0.09736215323209763
1637182794.5966544,235,0.10062289237976074
1637183313.7794776,236,0.10309778898954391
1637183833.7174947,237,0.10033740848302841
1637184353.3629053,238,0.09932174533605576
1637184873.4548411,239,0.10206267982721329
1637185393.3190544,240,0.09845781326293945
1637185912.72695,241,0.1018197238445282
1637186432.8187983,242,0.09835293143987656
1637186952.559722,243,0.09900975972414017
1637187472.2306066,244,0.10022925585508347
1637187992.3500516,245,0.10360698401927948
1637188511.950063,246,0.09796800464391708
1637189031.3875425,247,0.09760811179876328
1637189550.9725251,248,0.10131847858428955
1637190070.9394577,249,0.10242537409067154
1637190590.572622,250,0.09943198412656784
1637191110.3047414,251,0.09958004951477051
1637191629.9997685,252,0.10116123408079147
1637192149.821469,253,0.09710745513439178
1637192669.628649,254,0.10426965355873108
1637193189.743972,255,0.09752548485994339
1637193709.2217443,256,0.0976518914103508
1637194229.147764,257,0.10046257078647614
1637194748.8570576,258,0.09947928786277771
1637195268.0222507,259,0.09758699685335159
1637195787.2172253,260,0.10499999672174454
1637196306.7809393,261,0.09809969365596771
1637196826.0260713,262,0.09947559237480164
1637197345.6744938,263,0.10208193212747574
1637197865.8591511,264,0.09731680154800415
1637198385.5675688,265,0.09738034754991531
1637198904.8087714,266,0.09802553802728653
1637199424.407135,267,0.0985560342669487
1637199943.683719,268,0.11125990003347397
1637200463.1075401,269,0.10517572611570358
1637200983.174708,270,0.0979936346411705
1637201502.4215093,271,0.09585573524236679
1637202022.4167783,272,0.09827911108732224
1637202541.6902046,273,0.09747149050235748
1637203061.7694962,274,0.09732386469841003
1637203581.4467573,275,0.09600995481014252
1637204100.8826602,276,0.09862970560789108
1637204620.4893334,277,0.09659330546855927
1637205139.7434654,278,0.0945110023021698
1637205659.8979924,279,0.09705595672130585
1637206180.144573,280,0.09849433600902557
1637206699.9374588,281,0.09967926889657974
1637207219.9165614,282,0.09825858473777771
1637207739.915037,283,0.09773870557546616
1637208259.3914788,284,0.09994430094957352
1637208779.6325028,285,0.09624015539884567
1637209299.2639673,286,0.0975242480635643
1637209818.9386632,287,0.10222278535366058
1637210338.8550017,288,0.09735600650310516
1637210858.7309456,289,0.10074581950902939
1637211378.1117518,290,0.09516549855470657
1637211897.8167295,291,0.09589838236570358
1637212417.9984796,292,0.0980631560087204
1637212937.6630175,293,0.09661023318767548
1637213457.5169442,294,0.09834922105073929
1637215852.955759,295,0.10068299621343613
1637216396.9617796,296,0.0968279242515564
1637216941.515811,297,0.09401699155569077
1637217485.3957717,298,0.09472425282001495
1637218029.8634279,299,0.10093872249126434
1637218574.0997894,300,0.09687057137489319
1637219118.9047108,301,0.1017424687743187
1637219662.4677203,302,0.09663768857717514
1637220208.0775993,303,0.09370749443769455
1637220752.948845,304,0.12200155109167099
1637221297.211171,305,0.09350571036338806
1637221841.6478148,306,0.10986199975013733
1637222387.7262464,307,0.09464169293642044
1637222933.323047,308,0.09634625911712646
1637223477.6443753,309,0.09348995238542557
1637224023.6160138,310,0.0954907089471817
1637224570.1288466,311,0.09357286244630814
1637225115.914377,312,0.09404517710208893
1637225660.9951782,313,0.09332975745201111
1637226206.2005339,314,0.09368664026260376
1637226750.0070357,315,0.09597931802272797
1637227295.2364058,316,0.09676758199930191
1637227839.7224622,317,0.09450110793113708
1637228384.8678274,318,0.11543652415275574
1637228931.034822,319,0.09572069346904755
1637229475.8186269,320,0.09473156929016113
1637230020.981771,321,0.09289727360010147
1637230565.5080104,322,0.09363134205341339
1637231110.2966952,323,0.09638025611639023
1637231655.929033,324,0.09891947358846664
1637232200.0348556,325,0.09016044437885284
1637232745.2707462,326,0.0919463187456131
1637233290.224852,327,0.0931200236082077
1637233834.5527956,328,0.09942556917667389
1637234379.38454,329,0.10359762609004974
1637234924.0444055,330,0.09529967606067657
1637235468.304093,331,0.08958998322486877
1637236013.937885,332,0.09180320054292679
1637236559.3492472,333,0.0980958491563797
1637237104.2830522,334,0.094806008040905
1637237648.2610834,335,0.09457151591777802
1637238194.3420634,336,0.09411901235580444
1637238739.173197,337,0.09480123966932297
1637239283.753215,338,0.09855182468891144
1637239827.7515056,339,0.09009573608636856
1637240372.8213506,340,0.09727241843938828
1637240916.6367028,341,0.0920105129480362
1637241462.4868383,342,0.0979657918214798
1637242007.2808611,343,0.09258121252059937
1637242552.38619,344,0.09301144629716873
1637243097.0433242,345,0.09810549765825272
1637243641.0570266,346,0.09244581311941147
1637244184.8264184,347,0.09162832796573639
1637244729.748478,348,0.09347982704639435
1637245274.4291205,349,0.091220423579216
1637245817.9738925,350,0.0987539142370224
1637246363.3691413,351,0.09023550897836685
1637246908.5612516,352,0.10639503598213196
1637247453.2911155,353,0.09233662486076355
1637247997.989877,354,0.09399501979351044
1637248541.3953774,355,0.0914282277226448
1637249087.620186,356,0.10514149069786072
1637249632.837899,357,0.09238751232624054
1637250177.5086594,358,0.09075658023357391
1637250725.711034,359,0.08930755406618118
1637251271.755922,360,0.09557320922613144
1637251818.568208,361,0.09265168756246567
1637252365.7485833,362,0.09942235797643661
1637252911.7982693,363,0.09229526668787003
1637253458.307427,364,0.09069693833589554
1637254006.3707128,365,0.09423310309648514
1637254552.9514616,366,0.08994164317846298
1637255099.0580294,367,0.09402106702327728
1637255645.354792,368,0.09061591327190399
1637256192.8826785,369,0.08837759494781494
1637256741.668614,370,0.09280329197645187
1637257285.8693628,371,0.09273262321949005
1637257829.9936295,372,0.08844304829835892
1637258374.6974614,373,0.0907033160328865
1637258920.9957156,374,0.08784602582454681
1637259465.1141298,375,0.09339524060487747
1637260009.4247334,376,0.09495360404253006
1637260553.26028,377,0.08930152654647827
1637261098.196791,378,0.09344318509101868
1637261642.515075,379,0.09150230139493942
1637262186.4686131,380,0.08875242620706558
1637262731.6373136,381,0.09449660778045654
1637263276.1046903,382,0.08873407542705536
1637263820.277635,383,0.08965054899454117
1637264365.2691474,384,0.09000638127326965
1637264909.6908104,385,0.0957590714097023
1637265454.702629,386,0.09019429981708527
1637266000.3343549,387,0.09638416022062302
1637266545.4449756,388,0.09043068438768387
1637267090.6220393,389,0.09970279783010483
1637267635.5192628,390,0.08980106562376022
1637268180.012939,391,0.08856479823589325
1637268724.9339705,392,0.09174099564552307
1637269268.97399,393,0.08815416693687439
1637269814.0784316,394,0.09250383824110031
1637270359.1023598,395,0.09099114686250687
1637270904.54782,396,0.09445031732320786
1637271448.8000891,397,0.09512109309434891
1637271993.9148815,398,0.09385256469249725
1637272538.9531674,399,0.08923039585351944
1637273088.402944,400,0.08887273818254471
1637273633.306196,401,0.0842849463224411
1637274178.5023453,402,0.08333411812782288
1637274724.234479,403,0.08291839808225632
1637275268.9320316,404,0.082840695977211
1637275813.424178,405,0.08342763781547546
1637276362.8721864,406,0.08402323722839355
1637276906.884451,407,0.08240365236997604
1637277452.001003,408,0.08465354889631271
1637277997.8190942,409,0.08744088560342789
1637278541.3982215,410,0.08298419415950775
1637279085.177702,411,0.08230654150247574
1637279632.7674744,412,0.08243560045957565
1637280178.0775492,413,0.08290701359510422
1637280723.1356213,414,0.0830158218741417
1637281267.6437452,415,0.08253597468137741
1637281812.2081063,416,0.08186996728181839
1637282358.4552195,417,0.08264613151550293
1637282904.4013677,418,0.08355768769979477
1637283448.9370797,419,0.08209408074617386
1637283995.1431246,420,0.08466751128435135
1637284539.7200346,421,0.08173365890979767
1637285085.4728708,422,0.08188207447528839
1637285629.4991517,423,0.08176686614751816
1637286173.529127,424,0.08218234032392502
1637286719.3428574,425,0.0831698328256607
1637287263.5749419,426,0.0832199826836586
1637287808.8723269,427,0.08184836804866791
1637288354.0929728,428,0.08159557729959488
1637288900.3871863,429,0.08170058578252792
1637289445.1494749,430,0.08109012991189957
1637289992.0796347,431,0.08153592050075531
1637290537.28767,432,0.08177869766950607
1637291086.5738978,433,0.08104526996612549
1637291634.3393817,434,0.08188524842262268
1637292180.9511712,435,0.08082258701324463
1637292731.5605755,436,0.08105761557817459
1637293278.9661932,437,0.08104574680328369
1637293828.1908898,438,0.0810314193367958
1637294376.2334933,439,0.0809861347079277
1637294921.3616545,440,0.08051701635122299
1637295466.578193,441,0.08122356981039047
1637296011.5322366,442,0.0803295224905014
1637296556.1667826,443,0.08188466727733612
1637297100.9532714,444,0.07991091907024384
1637297643.9543896,445,0.08103542774915695
1637298189.7489843,446,0.0816371738910675
1637298734.3937204,447,0.08127908408641815
1637299278.5471723,448,0.08909368515014648
1637299823.8701541,449,0.08112572878599167
1637300367.6851172,450,0.08006758242845535
1637300912.7442958,451,0.0813184455037117
1637301457.476091,452,0.08056618273258209
1637302004.4076312,453,0.08068524301052094
1637302552.358823,454,0.08375590294599533
1637303096.2815123,455,0.08093257993459702
1637303639.9901156,456,0.08122508227825165
1637304183.6442347,457,0.08410929888486862
1637304728.5325515,458,0.0801331028342247
1637305272.5003915,459,0.07948347181081772
1637305819.6260386,460,0.08036471903324127
1637306364.586243,461,0.08125738799571991
1637306909.6099632,462,0.08002912253141403
1637307454.8923278,463,0.08014589548110962
1637307998.881979,464,0.08100113272666931
1637308543.9824445,465,0.07948288321495056
1637309090.1414118,466,0.0805126279592514
1637309634.2167737,467,0.08072395622730255
1637310178.7156153,468,0.08050588518381119
1637310722.7060456,469,0.07980578392744064
1637311268.0120738,470,0.07947824895381927
1637311811.904645,471,0.08073820918798447
1637312355.9531882,472,0.08030226081609726
1637312903.0069945,473,0.08041307330131531
1637313448.360395,474,0.07967322319746017
1637313993.4789069,475,0.07933521270751953
1637314537.7279954,476,0.08020030707120895
1637315082.4752994,477,0.08035175502300262
1637315627.6330063,478,0.08074667304754257
1637316172.7315776,479,0.08023238182067871
1637316716.1838586,480,0.08009891957044601
1637317261.1579173,481,0.07960302382707596
1637317806.3581007,482,0.07980217039585114
1637318350.79075,483,0.08068955689668655
1637318894.7684276,484,0.08071509003639221
1637319439.6542654,485,0.08012717217206955
1637319984.1253283,486,0.08069010823965073
1637320529.014291,487,0.07992919534444809
1637321073.0890505,488,0.07918783277273178
1637321617.8296416,489,0.07964193820953369
1637322162.7679968,490,0.0801883190870285
1637322707.2581358,491,0.09395913034677505
1637323252.5398772,492,0.08083587139844894
1637323796.7627265,493,0.07992886751890182
1637324341.326688,494,0.07989390194416046
1637324886.250071,495,0.08036880940198898
1637325431.3396502,496,0.07884109765291214
1637325977.2668185,497,0.0791565403342247
1637326522.5517032,498,0.07977183163166046
1637327067.404311,499,0.07944004982709885
1637327612.4408581,500,0.07958807051181793
1637328157.0524182,501,0.07722502201795578
1637328702.9347427,502,0.07735197991132736
1637329250.2267516,503,0.07713735848665237
1637329797.0853255,504,0.0771489292383194
1637330341.174103,505,0.07750403136014938
1637330886.9530785,506,0.07694969326257706
1637331431.4642053,507,0.07692214846611023
1637331976.3817897,508,0.07646139711141586
1637332521.596583,509,0.07681253552436829
1637333070.5925994,510,0.07780514657497406
1637333616.3082361,511,0.07691000401973724
1637334164.203929,512,0.07684046775102615
1637334711.464777,513,0.07738316804170609
1637335258.7773113,514,0.07696561515331268
1637335812.064512,515,0.07650645077228546
1637336360.999668,516,0.0769452303647995
1637336908.1606836,517,0.07636696845293045
1637337460.8657374,518,0.07684119790792465
1637338014.0541763,519,0.07739506661891937
1637338565.6530023,520,0.07713253051042557
1637339112.4468324,521,0.076324462890625
1637339657.1709025,522,0.07687077671289444
1637340201.4822745,523,0.07664519548416138
1637340747.289952,524,0.07712919265031815
1637341292.7962475,525,0.0760759711265564
1637341838.6872382,526,0.07665584981441498
1637342384.9177625,527,0.07629323750734329
1637342930.6990833,528,0.07652231305837631
1637343475.9667397,529,0.0766344964504242
1637344021.0500143,530,0.07677051424980164
1637344568.2447045,531,0.07620691508054733
1637345112.6472232,532,0.07818238437175751
1637345657.8480606,533,0.07609502226114273
1637346203.351611,534,0.07639327645301819
1637346749.3535478,535,0.07576458156108856
1637347293.7010872,536,0.07628249377012253
1637347839.5350988,537,0.07608720660209656
1637348383.175313,538,0.07605297118425369
1637348928.499663,539,0.07593216001987457
1637349474.7111037,540,0.07639116048812866
1637350019.0497754,541,0.07576902955770493
1637350563.4815245,542,0.07559669762849808
1637351108.675649,543,0.0757824257016182
1637351654.5017595,544,0.07605461776256561
1637352198.6393156,545,0.07618122547864914
1637352743.526399,546,0.07611905038356781
1637353288.5387483,547,0.07635689526796341
1637353833.9828322,548,0.07641870528459549
1637354378.768724,549,0.07591566443443298
1637354922.8536537,550,0.07579134404659271
1637355467.3852632,551,0.07616905868053436
1637356011.3493323,552,0.07624197751283646
1637356556.2404146,553,0.0763341411948204
1637357101.7253845,554,0.07592873275279999
1637357646.4034553,555,0.07587319612503052
1637358190.5158856,556,0.07588355243206024
1637358735.439612,557,0.07618836313486099
1637359280.0307603,558,0.07598983496427536
1637359825.3266478,559,0.07538311183452606
1637360369.6555877,560,0.07596422731876373
1637360914.8207252,561,0.07579419761896133
1637361459.6086464,562,0.07613128423690796
1637362005.2494252,563,0.07536803930997849
1637362550.1878676,564,0.0755380392074585
1637363094.6013792,565,0.07587551325559616
1637363639.6613722,566,0.07635382562875748
1637364184.638019,567,0.07569979876279831
1637364729.361666,568,0.07584512233734131
1637365273.7377017,569,0.07558149099349976
1637365818.6228573,570,0.07559006661176682
1637366362.70402,571,0.07582303881645203
1637366908.0076272,572,0.07514388859272003
1637367452.839353,573,0.07622159272432327
1637367997.3160193,574,0.07549615204334259
1637368541.4989674,575,0.07517289370298386
1637369085.4869223,576,0.07545486092567444
1637369631.3156722,577,0.07613452523946762
1637370175.3999012,578,0.0756566971540451
1637370719.8340998,579,0.07498890161514282
1637371264.9049268,580,0.07550108432769775
1637371809.5587401,581,0.07498184591531754
1637372354.91165,582,0.07569188624620438
1637372906.0286589,583,0.0754135251045227
1637373458.9346523,584,0.075396329164505
1637374007.2179854,585,0.0754428505897522
1637374560.730411,586,0.07505788654088974
1637375108.6657789,587,0.07501047104597092
1637375655.0633836,588,0.07554250955581665
1637376206.7795117,589,0.07528553158044815
1637376754.6639555,590,0.07496010512113571
1637377303.0119033,591,0.0749325081706047
1637377855.3766158,592,0.07494641840457916
1637378401.0474935,593,0.07507923990488052
1637378947.0492132,594,0.07521488517522812
1637379493.979355,595,0.07497713714838028
1637380038.9585207,596,0.07493093609809875
1637380584.0043607,597,0.07498975843191147
1637381129.6563802,598,0.07516640424728394
1637381674.2342448,599,0.0748414397239685
1637382220.1637578,600,0.07551386207342148

